High-Statistics Study of the tau^- -> pi^- pi^0 nu_tau Decay

We report a high-statistics measurement of the branching fraction for tau^- --> pi^- pi^0 nu_tau and the invariant mass spectrum of the produced pi^- pi^0 system using 72.2 fb^-1 of data recorded with the Belle detector at the KEKB asymmetric-energy e^+ e^- collider. The branching fraction obtained is (25.24 +/- 0.01 +/- 0.39)%, where the first error is statistical and the second is systematic. The unfolded pi^- pi^0 mass spectrum is used to determine resonance parameters for the rho(770), rho'(1450), and rho"(1700) mesons. We also use this spectrum to estimate the hadronic (2pi) contribution to the anomalous magnetic moment of the muon (a_{mu}^{pipi}). Our result for a_{mu}^{pipi} integrated over the mass range sqrt{s} = 2m_{pi} - 1.8 GeV/c^2 is a_{mu}^{pipi} = (523.5 +/- 1.5 (exp) +/- 2.6 (Br) +/- 2.5 (isospin))x 10^{-10}, where the first error is due to the experimental uncertainties, the second is due to the uncertainties in the branching fractions and the third is due to the uncertainties in the isospin-violating corrections.

==> abstract.txt <==
We report  a high-statistics measurement of the branching fraction for tau^- -> pi^-  pi^0  nu_tau and the invariant mass spectrum of the produced pi^- pi^0 system using 72.2 fb^-1 of data recorded with the Belle detector at the KEKB asymmetric-energy  e^+ e^- collider. The branching fraction obtained is (25.24 +/- 0.01 +/- 0.39)%, where the first error is statistical and the second is systematic. The unfolded pi^- pi^0 mass spectrum is used to determine resonance parameters for the rho(770), rho'(1450), and rho''(1700) mesons. We also use this spectrum to estimate the hadronic (2pi) contribution to the anomalous magnetic moment of the muon (a_{mu}^{pipi}). Our result for a_{mu}^{pipi} integrated over the mass range sqrt{s} = 2m_{pi} - 1.8 GeV/c^2  is a_{mu}^{pipi} = (523.5 +/- 1.5 (exp) +/- 2.6 (Br) +/- 2.5 (isospin))x 10^{-10}, where the first error is due to the experimental uncertainties, the second is due to the uncertainties in the branching fractions and the third is due to the uncertainties in the isospin-violating corrections. 


